Nested Multilevel Monte Carlo with Biased and Antithetic Sampling

We consider the problem of estimating a nested structure of two expectations taking the form $U_0 = E[\max\{U_1(Y), \pi(Y)\}]$, where $U_1(Y) = E[X\ |\ Y]$. Terms of this form arise in financial risk estimation and option pricing. When $U_1(Y)$ requires approximation, but exact samples of $X$ and $Y$ are available, an antithetic multilevel Monte Carlo (MLMC) approach has been well-studied in the literature. Under general conditions, the antithetic MLMC estimator obtains a root mean squared error $\varepsilon$ with order $\varepsilon^{-2}$ cost. If, additionally, $X$ and $Y$ require approximate sampling, careful balancing of the various aspects of approximation is required to avoid a significant computational burden. Under strong convergence criteria on approximations to $X$ and $Y$, randomised multilevel Monte Carlo techniques can be used to construct unbiased Monte Carlo estimates of $U_1$, which can be paired with an antithetic MLMC estimate of $U_0$ to recover order $\varepsilon^{-2}$ computational cost. In this work, we instead consider biased multilevel approximations of $U_1(Y)$, which require less strict assumptions on the approximate samples of $X$. Extensions to the method consider an approximate and antithetic sampling of $Y$. Analysis shows the resulting estimator has order $\varepsilon^{-2}$ asymptotic cost under the conditions required by randomised MLMC and order $\varepsilon^{-2}|\log\varepsilon|^3$ cost under more general assumptions.

==> data/em_T_2/Ps.csv <==
tol,P
0.0078125,0.5417124231248197
0.00390625,0.5460771042333227
0.001953125,0.5472102601619022
0.0009765625,0.5462692516891369
0.00048828125,0.5465598018007868
0.000244140625,0.5464367960490384
0.0078125,0.5596638994621111
0.00390625,0.5483686616967899
0.001953125,0.5461340645387832
0.0009765625,0.5466211021147016
0.00048828125,0.5463230331233387
0.000244140625,0.546473575267163
0.0078125,0.5555181786638639
0.00390625,0.5462114585657163
0.001953125,0.5473304142049039
0.0009765625,0.5466656716491307
0.00048828125,0.5465668132295636
0.000244140625,0.5465076452419186
0.0078125,0.5502069760064563
0.00390625,0.5471676122261753
0.001953125,0.545014999543708
0.0009765625,0.5462455184565661
0.00048828125,0.5467368891652462
0.000244140625,0.5466204090491505
0.0078125,0.5464046828932718
0.00390625,0.5479187891692592
0.001953125,0.5458918785996175
0.0009765625,0.5467516777053285
0.00048828125,0.5465516715610057
0.000244140625,0.5466523337637862
0.0078125,0.5457603863854026
0.00390625,0.5492828869131852
0.001953125,0.5454362241600795
0.0009765625,0.5465007000706503
0.00048828125,0.5464952725168958
0.000244140625,0.5462943985149056
0.0078125,0.5514716844032685
0.00390625,0.5468090643515204
0.001953125,0.5464132459086827
0.0009765625,0.5458537404886558
0.00048828125,0.546354709782184
0.000244140625,0.5464640175276488
0.0078125,0.5481411005404413
0.00390625,0.5476386932147214
0.001953125,0.5476511992788057
0.0009765625,0.5471507121717878
0.00048828125,0.5466549687858959
0.000244140625,0.5464375942284901
0.0078125,0.5510334248393105
0.00390625,0.5479087488657471
0.001953125,0.5475790933408742
0.0009765625,0.5471242069788883
0.00048828125,0.54701348705487
0.000244140625,0.5465532104007079
0.0078125,0.5433887624681717
0.00390625,0.5431000275579606
0.001953125,0.5443581367745234
0.0009765625,0.547138744063299
0.00048828125,0.5469057820972141
0.000244140625,0.546602919233012

==> data/em_T_2/level_statistics.csv <==
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,100000.0,25.0,0.5055824419663351,0.5670985863336517,0.5055824419663351,0.5670985863336517,6.2854251615814976
1,100000.0,90.0,0.026717690352364147,0.0008689743742027522,0.44135747021024346,0.5727914830507325,9.876704597058653
2,100000.0,260.0,0.012373668455785016,-0.0073961212570561145,0.395882362599215,0.5674278418297494,8.834811454462292
3,100000.0,680.0,0.005763265569456544,-0.0070767293790470615,0.37817827774227397,0.5609355192606057,6.98775868646681
4,100000.0,1680.0,0.002704952044833175,-0.004743098388651449,0.36441927049763023,0.552568838324958,6.469948455969067
5,100000.0,4000.0,0.0012759523768099208,-0.002608240297869637,0.359648742875409,0.5520349203608885,6.144775741897819
6,100000.0,9280.0,0.0006078089997486554,-0.0015846049390255146,0.3562739389498021,0.5462366420846722,6.047336441403161
7,100000.0,21120.0,0.00030245091439177053,-0.0008287641363430784,0.3538123491389121,0.547332270101993,6.091300269076437
8,100000.0,47360.0,0.00014700431016933797,-0.00032869892299594307,0.3535741302845445,0.5443344432906556,5.960116193383973
9,100000.0,104960.0,7.268360509078662e-05,-0.0001886060021319924,0.35008410980328764,0.5447555293319062,6.035829691605346
10,100000.0,230400.0,3.585481509646966e-05,-9.086185582881561e-05,0.3531851173740273,0.5431755586803154,6.071618109351651


==> data/em_T_2/mlmc_statistics.csv <==
tol,P,cost,L
0.0625,0.5741664489393735,394980,3
0.03125,0.5519336820920154,636710,4
0.015625,0.5476720108527691,2072455,5
0.0078125,0.5485256662653766,11709255,6
0.00390625,0.5487760607083475,65787220,7
0.001953125,0.5473989376685817,341683160,8
0.0009765625,0.5469294177429912,1780652850,9
0.00048828125,0.5468561512106022,8840244620,10
0.000244140625,0.5467884861648876,44005338335,11
0.0001220703125,0.5465253401324862,214181471645,12
6.103515625e-05,0.5464565561884925,1031004332045,13


==> data/em_T_2/mlmc_supplementary.csv <==

TOL,0.0625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,1092.0,25.0,0.5827600671696129,0.5908017000246089,0.5827600671696129,0.5908017000246089,6.309877470373639
1,1000.0,90.0,0.030250810026735037,-0.0008924293754276454,0.4350763031258461,0.5813395210471324,10.642396248870535
2,1000.0,260.0,0.013128333242830973,-0.002883796945500064,0.4082901014512263,0.5893796206282856,6.7277207912375445
3,26.0,680.0,0.0057324031841869735,-0.012859024764307555,0.45550249136278737,0.6393469818389038,2.9522744488521124

TOL,0.03125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,5294.0,25.0,0.5375087404361395,0.5760791474295673,0.5375087404361395,0.5760791474295673,6.296326518407324
1,1000.0,90.0,0.030250810026735037,-0.0008924293754276454,0.4350763031258461,0.5813395210471324,10.642396248870535
2,1000.0,260.0,0.013128333242830973,-0.002883796945500064,0.4082901014512263,0.5893796206282856,6.7277207912375445
3,101.0,680.0,0.005554707803293046,-0.008760853292756905,0.41145965858056505,0.6121123946599557,3.2165961123769584
4,51.0,1680.0,0.0019885969242395777,-0.011608385723867238,0.4040018235868237,0.5388583761397081,11.009160997913908

TOL,0.015625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,23043.0,25.0,0.5162539218600907,0.5683339360729242,0.5162539218600907,0.5683339360729242,6.1127170795446935
1,2882.0,90.0,0.027914461422398288,-0.001679436646988816,0.4397890568137074,0.5738255615210593,10.522464883107306
2,1124.0,260.0,0.013336907427490627,-0.002969313596685844,0.4081689615025227,0.5986926487884806,6.491445932532454
3,461.0,680.0,0.005823797971407073,-0.009085255844192676,0.4198103036643213,0.5873011259626739,5.536560480465408
4,171.0,1680.0,0.001830531628010601,-0.006275079834197963,0.33587779887457136,0.5062938376714702,7.866412047577691
5,86.0,4000.0,0.0009495229292585181,-0.0006528392980897945,0.28200324889650064,0.5007163675307283,4.875274764139117

TOL,0.0078125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,108249.0,25.0,0.5104681075549901,0.5698754196753684,0.5104681075549901,0.5698754196753684,6.049715737621325
1,12793.0,90.0,0.025660350389640787,0.00034875911433231334,0.42974475887085023,0.5669692705628894,9.565136417849
2,5231.0,260.0,0.012387309719073888,-0.007042006900000086,0.39463005648163035,0.5675790302074835,9.377920637522621
3,2144.0,680.0,0.005443638391009602,-0.00562797098265417,0.38218516305337885,0.5538247811957746,6.919746734806475
4,933.0,1680.0,0.002522857283020218,-0.004066607100670818,0.3370101788390092,0.5449651507071195,6.342820729751162
5,384.0,4000.0,0.0009725324529098339,-0.0010347308387744834,0.34399904859498187,0.5215712826323106,5.175977785348569
6,208.0,9280.0,0.0006913394701011167,-0.003927196702224427,0.3594906689659516,0.5828333287303868,5.723757152922273

TOL,0.00390625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,506538.0,25.0,0.5078168191161221,0.5697522214636866,0.5078168191161221,0.5697522214636866,6.0379945988820545
1,61041.0,90.0,0.02650809743934319,0.0024650435220258836,0.43463549572770455,0.5731326594169697,9.58165643400116
2,24562.0,260.0,0.01240586122736735,-0.00720133123799914,0.39825302990295586,0.5677452557660172,8.035085984110953
3,10231.0,680.0,0.00563665082618246,-0.006236089291271212,0.37810789390211114,0.5557973884502292,6.787996065313245
4,4430.0,1680.0,0.002609406071035457,-0.005792394619580103,0.37330794931126987,0.5597608906316646,6.461422558675973
5,1932.0,4000.0,0.001173101728530827,-0.0021009413324722926,0.31393989855653814,0.5329994761670491,5.508762417922343
6,963.0,9280.0,0.000629023271402482,-0.001716793407530555,0.3282585754302005,0.5490688686266478,6.78951534307373
7,482.0,21120.0,0.0002958485783946053,-0.00039365438851180515,0.3862740239683268,0.5581735367841398,6.074654449353026

TOL,0.001953125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,2337574.0,25.0,0.5083402495498585,0.5699112243603057,0.5083402495498585,0.5699112243603057,6.054520467915318
1,280081.0,90.0,0.026276868846356913,0.0017723260702465745,0.4364689912782215,0.572348455129163,9.475608580613843
2,112548.0,260.0,0.01225935928039874,-0.007387474064504079,0.39638235366141694,0.5642974567804688,7.97135616691465
3,46975.0,680.0,0.00557593170973645,-0.006725563675405274,0.37581471771516384,0.556037725495569,6.853567637360783
4,20772.0,1680.0,0.0026937440630362248,-0.005007662514689366,0.3699752849499142,0.5568337806318636,6.5786180230271984
5,9142.0,4000.0,0.0012405100197085371,-0.002598018589558191,0.34352774340775344,0.5396642325894916,5.9173012061275605
6,4229.0,9280.0,0.0006174429021083914,-0.0015007041962832946,0.35993182827539777,0.5520878046583046,6.398446999585783
7,1916.0,21120.0,0.00027934998602989947,-0.0007459655803917191,0.3727820664200803,0.5499228360883823,6.2288984856206495
8,964.0,47360.0,0.00016373252220845178,-0.00031922414113862054,0.3649250720717759,0.5587585912076265,5.612327423164016

TOL,0.0009765625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,10599932.0,25.0,0.5079857189267479,0.5693349465958552,0.5079857189267479,0.5693349465958552,6.059879064078616
1,1270169.0,90.0,0.026221753780455326,0.0017842300114161312,0.4353268643400902,0.5715336231088022,9.691996325780224
2,510439.0,260.0,0.012325045433798233,-0.00737606633363144,0.3968845974809491,0.5640555680883741,8.05886037664212
3,214500.0,680.0,0.005717241654628059,-0.0068833586272862395,0.3780038392552392,0.5582292940917213,7.0579618780771805
4,94129.0,1680.0,0.0026677464625548203,-0.004706083047617692,0.3653161593013564,0.5523314943126668,6.429788162488694
5,41606.0,4000.0,0.0012646050589562629,-0.0024951860809761363,0.3534890126783962,0.5454765919254244,5.990986098761976
6,19175.0,9280.0,0.0006134425395023665,-0.0013523826977766926,0.3606113367428442,0.5503579906961091,6.0795025109955
7,8703.0,21120.0,0.0002922690826038319,-0.0006891393198159696,0.3609453981507223,0.5482113032100732,6.271452488113995
8,4371.0,47360.0,0.00014839307819718235,-0.0003780495722414473,0.35619678107503566,0.5482289325604186,5.937613394350361
9,2186.0,104960.0,7.04100401267666e-05,-0.0003094931849344836,0.37297847931410055,0.5579098510995805,6.5142900747199315

TOL,0.00048828125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,47584292.0,25.0,0.5084257257895735,0.5698177143506613,0.5084257257895735,0.5698177143506613,6.047141882176026
1,5693980.0,90.0,0.026208120948167806,0.0017698561872836437,0.43697573825522606,0.571853731317502,9.716731441562855
2,2301778.0,260.0,0.012371950028094063,-0.007381830545230494,0.3969077030788818,0.5639230731237342,8.082956805799165
3,969193.0,680.0,0.005737002212733909,-0.00701366277927152,0.3766122826564157,0.557502401520671,7.103063843526843
4,421046.0,1680.0,0.002672983376216839,-0.0046835383955568044,0.366343300990213,0.552384162136392,6.426332388501757
5,187253.0,4000.0,0.001259717479892436,-0.0027498025402146733,0.3592565109488355,0.5493901600025228,6.060981187544384
6,85512.0,9280.0,0.0006094834590305259,-0.0014699775509080626,0.35994575703090137,0.5508714457696773,6.240917023651586
7,39587.0,21120.0,0.0002971747421656227,-0.0007724262365852183,0.35917521311024664,0.5514049925817338,6.288941738296796
8,18518.0,47360.0,0.00014584057436034658,-0.00030350167410345103,0.3495183275070885,0.5461023920861862,5.813527191532842
9,8884.0,104960.0,7.438382597076543e-05,-0.00014096049780048194,0.3612800820628474,0.5542888122732943,6.265800868835543
10,4276.0,230400.0,3.710979148701672e-05,-0.00021571910767227974,0.34743158208632213,0.5421323046940459,7.133148476052877

TOL,0.000244140625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,211733417.0,25.0,0.508376098245922,0.5697973790513678,0.508376098245922,0.5697973790513678,6.0423937567447155
1,25344209.0,90.0,0.026222005661676182,0.0017201658175118504,0.4368360560573042,0.5716216822217143,9.688532368773933
2,10250637.0,260.0,0.012391991306435904,-0.007299351118967813,0.396741083720548,0.5638203057891074,8.096864423544174
3,4316424.0,680.0,0.005746756631574725,-0.007067949839022291,0.37590000570530346,0.5570319552981768,7.034039726246921
4,1869723.0,1680.0,0.002663963900075104,-0.004701630495662726,0.3644982662918283,0.5515945131724059,6.425276398362262
5,833670.0,4000.0,0.001260978832623457,-0.0027196393745567158,0.3612800486256736,0.5501202736370749,6.126928593811463
6,379964.0,9280.0,0.0006077132514836512,-0.0014798585961840669,0.3564128594760972,0.5483457107559616,6.068314357909466
7,176471.0,21120.0,0.00029832735395003587,-0.0007901958080078109,0.355673936531745,0.546769530148419,6.131899289544884
8,82490.0,47360.0,0.0001461748786789957,-0.00031728264192163163,0.3519896371498801,0.5478978542473656,5.908613826773376
9,39457.0,104960.0,7.319055319192575e-05,-0.00020176233663288156,0.3572718216070655,0.550943556970621,6.110105917860176
10,18811.0,230400.0,3.697409860539489e-05,-0.00013324830697699215,0.355352185414813,0.544269213607758,6.507025508122924
11,9406.0,501760.0,1.7924225608225627e-05,-1.8140186059210854e-05,0.34348583011937794,0.5452763088049091,5.958122860314504

TOL,0.0001220703125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,934427213.0,25.0,0.5083035671651567,0.5697430051697728,0.5083035671651567,0.5697430051697728,6.042432332335306
1,111835168.0,90.0,0.026211746148298843,0.001706420742750376,0.43685348102976435,0.5715414660919682,9.6838019270219
2,45260224.0,260.0,0.012402063956822211,-0.007324956425847218,0.3969862379632392,0.5641754270863406,8.099948027013557
3,19047235.0,680.0,0.005744903829499127,-0.0071051461561633085,0.3759609313950036,0.556965482440635,7.030308423661622
4,8261002.0,1680.0,0.0026696526424392422,-0.004741797586998531,0.36511756653247807,0.5522124524853941,6.4087325457663695
5,3687872.0,4000.0,0.0012666523861921827,-0.0027364387367471467,0.3603006568632299,0.5498567593812206,6.16726707582788
6,1677305.0,9280.0,0.000607880738564025,-0.001497562611402472,0.35726295082962206,0.5480720520164246,6.059060038957377
7,778126.0,21120.0,0.0002977544638566568,-0.0007578108136697891,0.3547144125142007,0.5463836079663691,6.0849308399692035
8,365155.0,47360.0,0.00014705436095535445,-0.0003789647594030374,0.35247444432626734,0.5460728369232564,6.0058610494075015
9,172811.0,104960.0,7.279613107139777e-05,-0.00022916571537730655,0.3539431827855805,0.5472430340050417,6.057495473972828
10,82902.0,230400.0,3.596019794550254e-05,-0.00010991651420757967,0.3547347069503033,0.5470534941628998,6.090439975522165
11,39154.0,501760.0,1.7903745571695363e-05,-2.9776776869594622e-05,0.34938651330202486,0.5467676869617498,5.953230169088868
12,19557.0,1085440.0,8.736052042333558e-06,-1.2549683351110623e-05,0.3511098253062404,0.5462864087579913,6.053808800613431

TOL,6.103515625e-05
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,4107012961.0,25.0,0.5082716812534622,0.5697455329889829,0.5082716812534622,0.5697455329889829,6.041502794655928
1,491520684.0,90.0,0.0262079166987114,0.0016829094857967576,0.4367909141132434,0.571443560961646,9.685181566817315
2,198997663.0,260.0,0.012409978636968197,-0.007334303885826328,0.39694631407187914,0.5641094924588415,8.106975541588291
3,83769836.0,680.0,0.0057516437092787675,-0.007113997809078158,0.3760728835549295,0.5570695602097259,7.048672466564541
4,36323262.0,1680.0,0.0026716337217636684,-0.004740484702114975,0.3651390900114593,0.5521206488348285,6.42374434092054
5,16205947.0,4000.0,0.0012661988412932975,-0.0027195285857145556,0.3598798839552287,0.5494701021190923,6.176280371299329
6,7387538.0,9280.0,0.0006104370018778097,-0.0014735713205160784,0.35661702769312925,0.547796225245541,6.074873813340019
7,3421211.0,21120.0,0.00029796281993437455,-0.0007645212987536415,0.3549994934660566,0.5467618936693599,6.044299908371891
8,1602734.0,47360.0,0.00014664405463199096,-0.0004091479108038418,0.3541507171737167,0.5468352007914355,6.0113930622867615
9,756758.0,104960.0,7.243874412950523e-05,-0.00022704057072072664,0.35426136206624986,0.5465270454367313,6.023089818546554
10,360207.0,230400.0,3.6033472681639725e-05,-9.192190338049881e-05,0.3546029537577758,0.5474385656329159,6.050388509473489
11,171961.0,501760.0,1.7877059268492873e-05,-5.9092988587679745e-05,0.3525321128828773,0.5480126869147505,5.906497594068882
12,82069.0,1085440.0,8.80740754896665e-06,-3.095541191758724e-05,0.3593907838518142,0.5472304976663026,5.947680754208417
13,40707.0,2334720.0,4.385314072188832e-06,-7.3198988730512316e-06,0.35193370901135135,0.5445688870203435,5.924767764810779


==> data/mil_T_2/Ps.csv <==
tol,P
0.0078125,0.5517266695674113
0.00390625,0.5495052155682594
0.001953125,0.547033011098766
0.0009765625,0.5465224248313183
0.00048828125,0.5468040004230075
0.000244140625,0.5466257795530922
0.0078125,0.5457902959666537
0.00390625,0.54786481172088
0.001953125,0.5460246746437336
0.0009765625,0.545938689551702
0.00048828125,0.5462104848154915
0.000244140625,0.5464654767810725
0.0078125,0.5527658307177258
0.00390625,0.5498119080895737
0.001953125,0.5491977306026028
0.0009765625,0.5471378016244883
0.00048828125,0.5464617392670431
0.000244140625,0.5465021649488612
0.0078125,0.5539917294163715
0.00390625,0.5460906268536534
0.001953125,0.5463963920726419
0.0009765625,0.5467362942658601
0.00048828125,0.5469049906304364
0.000244140625,0.5465291625095697
0.0078125,0.5515208777768275
0.00390625,0.5477213831883924
0.001953125,0.5464116554650792
0.0009765625,0.5462511722126396
0.00048828125,0.5458462034063578
0.000244140625,0.5463134897270778
0.0078125,0.5453176088097327
0.00390625,0.5478772863961142
0.001953125,0.5477694593511993
0.0009765625,0.5463961984007095
0.00048828125,0.5466715638657665
0.000244140625,0.5466396787186474
0.0078125,0.5541156245450681
0.00390625,0.5478121497222329
0.001953125,0.5473655909838361
0.0009765625,0.5463445873806688
0.00048828125,0.5463479008536304
0.000244140625,0.5463333912277498
0.0078125,0.5534263816833549
0.00390625,0.5480126990108949
0.001953125,0.5465865561910569
0.0009765625,0.5465589443050033
0.00048828125,0.5463145742071819
0.000244140625,0.5465414203826302
0.0078125,0.5462358766011781
0.00390625,0.5471173166057344
0.001953125,0.5464996065490874
0.0009765625,0.5466031759269568
0.00048828125,0.5467165614269638
0.000244140625,0.5467451126313045
0.0078125,0.5498549844941032
0.00390625,0.546938769496966
0.001953125,0.5473638593809922
0.0009765625,0.5470628802393054
0.00048828125,0.5465829799670382
0.000244140625,0.5463866922677542

==> data/mil_T_2/level_statistics.csv <==
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,100000.0,25.0,0.4092820553454615,0.553813039663522,0.4092820553454615,0.553813039663522,4.247133372031837
1,100000.0,90.0,0.0038405891148138487,-0.00445468286240555,0.3824723247868882,0.5552688089738054,14.904213170965138
2,100000.0,260.0,0.0013555469663974235,-0.0029410030273530866,0.36504932296195963,0.549243136394396,17.574368449620838
3,100000.0,680.0,0.0005002936396074803,-0.0018126679007846593,0.3615249316627674,0.5480958441371563,22.227376213171805
4,100000.0,1680.0,0.00017352343921547437,-0.0008983838504454907,0.3579092795747603,0.5478653069876357,31.9133757366155
5,100000.0,4000.0,5.910670223480942e-05,-0.00042906867888415436,0.35171073606172454,0.5436922579775866,46.149836748714186
6,100000.0,9280.0,2.1032818605134567e-05,-0.0002165475860210743,0.34667104574410806,0.5411131785630859,70.24550616348004
7,100000.0,21120.0,7.402807995946257e-06,-0.00010006475824113997,0.35379721442913276,0.547331132152833,107.13306994411268
8,100000.0,47360.0,2.5929104901443297e-06,-5.0640611583780055e-05,0.35894275443258333,0.5484544094126483,140.45286185609785
9,100000.0,104960.0,8.908987512395742e-07,-2.280362821737037e-05,0.35449589572396145,0.5450443478324426,209.18455691579135
10,100000.0,230400.0,3.1886029162672474e-07,-1.3269126619292396e-05,0.3541537120444101,0.5464943848895276,304.94303871928054


==> data/mil_T_2/mlmc_statistics.csv <==
tol,P,cost,L
0.0625,0.5629867529434794,375000,2
0.03125,0.5603413861615847,394375,2
0.015625,0.5487093686005972,525100,2
0.0078125,0.5490029708566049,1350905,3
0.00390625,0.549323194084329,5801500,4
0.001953125,0.5459457636498751,27805770,5
0.0009765625,0.5460306198099879,130560550,6
0.00048828125,0.5463779904780006,583833490,7
0.000244140625,0.5464946987288328,2644096030,8
0.0001220703125,0.5463586788586225,11545032875,9
6.103515625e-05,0.5463908810219904,49915799300,10
3.0517578125e-05,0.5464539172253279,208170517080,11
1.52587890625e-05,0.5464602511221934,875357409605,12


==> data/mil_T_2/mlmc_supplementary.csv <==

TOL,0.0625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,1000.0,25.0,0.4198674652778583,0.5700273268455722,0.4198674652778583,0.5700273268455722,3.8478563915198563
1,1000.0,90.0,0.0039327086662998495,-0.003579210439378817,0.3744945923609003,0.5448796597790705,14.272712845136338
2,1000.0,260.0,0.001448323651100838,-0.0034613634627139673,0.3472560684780575,0.5171443954113545,20.113662566526955

TOL,0.03125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,1775.0,25.0,0.41080671187931095,0.5673819600636775,0.41080671187931095,0.5673819600636775,3.9997987302222686
1,1000.0,90.0,0.0039327086662998495,-0.003579210439378817,0.3744945923609003,0.5448796597790705,14.272712845136338
2,1000.0,260.0,0.001448323651100838,-0.0034613634627139673,0.3472560684780575,0.5171443954113545,20.113662566526955

TOL,0.015625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,7004.0,25.0,0.4130892564407977,0.5557499425026899,0.4130892564407977,0.5557499425026899,4.08497013980855
1,1000.0,90.0,0.0039327086662998495,-0.003579210439378817,0.3744945923609003,0.5448796597790705,14.272712845136338
2,1000.0,260.0,0.001448323651100838,-0.0034613634627139673,0.3472560684780575,0.5171443954113545,20.113662566526955

TOL,0.0078125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,31265.0,25.0,0.4072539477196238,0.557382425859195,0.4072539477196238,0.557382425859195,4.132186253831728
1,1608.0,90.0,0.003712417814735551,-0.005406562751559333,0.365065207547859,0.5429041696229661,12.963935198074212
2,1000.0,260.0,0.001448323651100838,-0.0034613634627139673,0.3472560684780575,0.5171443954113545,20.113662566526955
3,242.0,680.0,0.00041739988076155017,0.0004884712116832588,0.37733980799016253,0.4992040702275115,24.19451525147163

TOL,0.00390625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,135542.0,25.0,0.41052461860658124,0.5578264842888719,0.41052461860658124,0.5578264842888719,4.135044033838076
1,6835.0,90.0,0.0037551900393942377,-0.004145867867801335,0.37447077074807444,0.5461805914524752,19.339154133184124
2,2494.0,260.0,0.0014404702296138682,-0.003752559328190529,0.36554254207826853,0.558403191283238,16.103322780460974
3,828.0,680.0,0.0003740325567193096,-0.0004452587374654959,0.36306840072746205,0.5259468248898103,26.29034132152248
4,349.0,1680.0,0.00012998382058471833,-0.00015960427108565006,0.38337889321496543,0.5323362464951829,21.536776889884795

TOL,0.001953125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,600278.0,25.0,0.41154471108838353,0.5560957812673047,0.41154471108838353,0.5560957812673047,4.163863490515556
1,30244.0,90.0,0.0037455409882310286,-0.004677532842270106,0.3764050979821113,0.5471491531772241,14.980773526671667
2,10759.0,260.0,0.001377219687918719,-0.003371521343150385,0.3602801881136991,0.552851043623145,16.08841061623756
3,3716.0,680.0,0.00042923223544292594,-0.0009860001975342191,0.3616525833456563,0.5489799786987237,21.2616445540984
4,1348.0,1680.0,0.00013818167324736476,-0.0007067197529798297,0.3685221130017783,0.5405160312149332,26.959171376410154
5,622.0,4000.0,6.13810022847124e-05,-0.00040824348149504997,0.40781354218278587,0.5635879820022085,40.34900573927757

TOL,0.0009765625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,2588146.0,25.0,0.41198971917232463,0.5566999030646694,0.41198971917232463,0.5566999030646694,4.1527559479791485
1,131876.0,90.0,0.003851619261445242,-0.004468323144881347,0.38202351235204074,0.5527611040079919,14.772499143326314
2,46589.0,260.0,0.0013886896516584419,-0.0031394567304930993,0.3646179232369809,0.5520115195897435,15.68530808795171
3,17457.0,680.0,0.000508133019474483,-0.001768576310133615,0.3639100699634588,0.5446889268776876,23.155491255823225
4,6014.0,1680.0,0.00014936990474692319,-0.0006521414590121249,0.36786656656646827,0.5507837188896779,29.745665296502672
5,2567.0,4000.0,6.479911095464741e-05,-0.0005837770795756773,0.38085455056532064,0.5524465427346318,34.088870890213656
6,1038.0,9280.0,1.7097671170059213e-05,-5.70085305856445e-05,0.34753577318961404,0.5430612866143782,53.84307678457541

TOL,0.00048828125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,10964774.0,25.0,0.412525949336075,0.556921951338376,0.412525949336075,0.556921951338376,4.15513715412656
1,558346.0,90.0,0.0038511281494626186,-0.00431160309207747,0.38304783738357434,0.5530390698132632,15.118117767994601
2,196352.0,260.0,0.0013755793830935463,-0.0029738311057375087,0.3664143707381479,0.5500539580618335,16.243441574435224
3,73355.0,680.0,0.0004972558776978299,-0.001852017223678552,0.35933469466378193,0.5480779455063922,21.291581802371773
4,26872.0,1680.0,0.0001664668744258134,-0.0008013943270481917,0.36207132855428004,0.5514457022026111,31.09748636709097
5,10801.0,4000.0,5.8090503922875346e-05,-0.000416138087169213,0.35430568161752923,0.5474081479071838,41.20523255184986
6,4076.0,9280.0,2.1068864093771662e-05,-0.00014894869985226762,0.336623376608405,0.5327837210047083,120.18621615224616
7,1532.0,21120.0,5.345272116627068e-06,-4.002832481215496e-05,0.3572912296172969,0.5418719291062181,122.2144737209924

TOL,0.000244140625
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,46918330.0,25.0,0.4131063348529723,0.5573183746507602,0.4131063348529723,0.5573183746507602,4.149989963643056
1,2387374.0,90.0,0.0038508777030077644,-0.004397236482702232,0.3832534645998619,0.5529983271146216,15.026690771955446
2,838300.0,260.0,0.001370042012590373,-0.002914275634995243,0.3668961931945089,0.5495854158073242,16.466229094614295
3,311481.0,680.0,0.0004947632714220381,-0.0017661979773512817,0.36068901788189783,0.5481206429635109,21.657066850516287
4,117163.0,1680.0,0.00017310412156790355,-0.000957477787254495,0.35851404679991133,0.5478346439890325,31.49495382249767
5,44926.0,4000.0,6.030405476982561e-05,-0.00044304719059451203,0.35379494646969145,0.5482971524868325,46.36177641760874
6,17408.0,9280.0,2.0963696793695885e-05,-0.0001985239795529763,0.3394198656309226,0.5345819811214972,86.34451903804546
7,6770.0,21120.0,7.2916314431145794e-06,-8.127784418110908e-05,0.3610292425558269,0.5532583279928919,120.8868603764222
8,3071.0,47360.0,2.883002953763051e-06,-6.563902529544136e-05,0.3851502845389571,0.5716257484122633,143.83998249851103

TOL,0.0001220703125
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,195884897.0,25.0,0.4129620273697003,0.5571399227997924,0.4129620273697003,0.5571399227997924,4.150889088267722
1,9965215.0,90.0,0.0038470630497583025,-0.0043300193992475795,0.3830739395232632,0.5528488937076418,15.121649592639214
2,3494505.0,260.0,0.0013666196439059864,-0.002895598678722763,0.36722052316923526,0.5495562979408557,16.34108179521937
3,1302181.0,680.0,0.0004964726563231601,-0.0017863542608653113,0.36074581598263744,0.5488059292723033,21.611397781347723
4,489508.0,1680.0,0.0001733663401314488,-0.0009271223138990954,0.35678880602348295,0.5469465074661156,30.985827133597358
5,187699.0,4000.0,6.0581517147091665e-05,-0.00045275646491012685,0.35371480358925567,0.5452345285069987,46.217694287880164
6,72139.0,9280.0,1.990870806941931e-05,-0.00017669202811439164,0.3494950712707077,0.5423591793455013,74.512495567413
7,28691.0,21120.0,7.487443970380122e-06,-0.00010472263078945884,0.3511558693279644,0.544523862984458,101.39989468873397
8,11842.0,47360.0,2.7065317701799976e-06,-6.394087937294865e-05,0.370926540849702,0.5580930045955856,128.33247247665548
9,5217.0,104960.0,1.1949280736335094e-06,-4.403728524819152e-05,0.3332277560222439,0.5359215318471305,193.88909546404307

TOL,6.103515625e-05
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,813952404.0,25.0,0.4130153614095061,0.5571775679546263,0.4130153614095061,0.5571775679546263,4.150588847491867
1,41405436.0,90.0,0.0038517911417795593,-0.004325221192560913,0.38285700345325274,0.5527885725299584,15.185224027953463
2,14519482.0,260.0,0.0013646856672514278,-0.0028954544424797933,0.3675759644078966,0.5498906279081058,16.221948721752774
3,5411370.0,680.0,0.000493773851337968,-0.0017760707806324337,0.36023358455569354,0.548522655294668,21.5828087300933
4,2034426.0,1680.0,0.0001739827881541896,-0.0009280443407340526,0.35699750329860414,0.547154097567899,31.589464140206825
5,779389.0,4000.0,6.090838120034803e-05,-0.0004502173943756945,0.3538539477898946,0.5457416198214454,46.5268536972721
6,296491.0,9280.0,2.0612468951363468e-05,-0.0002011965213094861,0.3524821013652929,0.5439849132628024,70.0877441010648
7,119244.0,21120.0,7.530133443094742e-06,-0.00010851617014407373,0.3530040828289478,0.546206878062568,102.68148903171019
8,47876.0,47360.0,2.744699956002192e-06,-6.382601915094573e-05,0.36140927054464295,0.5530433995681355,125.12705227747726
9,21369.0,104960.0,9.483429379592196e-07,-2.8611130593254097e-05,0.34440598420305946,0.5445104800247931,206.4789100277788
10,8985.0,230400.0,3.0728011723548986e-07,-9.528940655243443e-06,0.34975916904226884,0.5419442302083687,304.78461098068607

TOL,3.0517578125e-05
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,3324641598.0,25.0,0.41303959656875755,0.5571985188026053,0.41303959656875755,0.5571985188026053,4.150258539292945
1,169216165.0,90.0,0.003850544513407282,-0.00430674366364531,0.3830011325212156,0.5528985913371468,15.214721942289046
2,59259964.0,260.0,0.0013653426971723375,-0.002903613230602021,0.36765537877727617,0.5499760733092791,16.26381573927084
3,22041509.0,680.0,0.0004926893512040431,-0.0017662651841625697,0.359980846709365,0.548213635602523,21.60752232161173
4,8339193.0,1680.0,0.00017487226878168621,-0.0009337184378009142,0.3566503627470501,0.5471367480874788,31.64924642129003
5,3191834.0,4000.0,6.041615685130144e-05,-0.0004422084724907935,0.3555294086587298,0.5466794127830008,46.69868679164533
6,1219059.0,9280.0,2.064302337611693e-05,-0.0002031615060883569,0.3537204065271074,0.5455021297345067,69.20155629290997
7,488412.0,21120.0,7.292313027048871e-06,-9.956862415787445e-05,0.35274691303979855,0.5453882179105156,104.06363948139402
8,196913.0,47360.0,2.5463016076379277e-06,-4.878286835132669e-05,0.35702041040037447,0.5481987270013494,143.986403395101
9,77751.0,104960.0,8.621882198205551e-07,-2.2837251288590886e-05,0.35033141041035076,0.5459502811414609,220.2453144066863
10,29872.0,230400.0,2.9682993368717365e-07,-8.868344751585258e-06,0.34906110721510386,0.5430984497989076,418.87716376395235
11,13263.0,501760.0,1.3040478994644972e-07,-8.833993937979427e-06,0.36112194212016163,0.5547685926713054,432.109478198563

TOL,1.52587890625e-05
levels,M,sample_cost,var,mean,varf,meanf,kurtosis,
0,13643325443.0,25.0,0.41304052153418913,0.5572084458107032,0.41304052153418913,0.5572084458107032,4.150026592028303
1,694279303.0,90.0,0.003849851713057344,-0.004304141816038581,0.3830441173043328,0.552901795507965,15.206984595927851
2,243236397.0,260.0,0.0013659777880120482,-0.0029062757141858036,0.3677825075249667,0.5500159222014621,16.266914424176278
3,90349662.0,680.0,0.0004921952559091957,-0.0017673069628034038,0.3600186668702914,0.5481580537963945,21.58214115924536
4,34245242.0,1680.0,0.00017449084545558777,-0.0009294226560370416,0.35649669063640266,0.5471177442224744,31.566473716349947
5,13044906.0,4000.0,6.0318379031042176e-05,-0.00044120682858665445,0.3550272075583708,0.5465860283288232,46.75640891334286
6,5006187.0,9280.0,2.074042660797205e-05,-0.0002084560167736474,0.3536751860988741,0.5459274545523087,68.82512344276164
7,1972333.0,21120.0,7.259611139347456e-06,-9.984682034514962e-05,0.3537630311929486,0.5465920941956518,102.40492599897166
8,778294.0,47360.0,2.536455857646145e-06,-4.729954205000367e-05,0.35518306177620934,0.5471678768661791,148.65891022092845
9,305946.0,104960.0,8.802615774555549e-07,-2.4302837559025826e-05,0.35118813596894666,0.5454528223021267,212.79401200325236
10,123550.0,230400.0,3.1513624852562216e-07,-1.1735828031028862e-05,0.34959811235547034,0.5440573918829447,343.8782013249877
11,54112.0,501760.0,1.1504333957356596e-07,-7.023635616766422e-06,0.35082583755869845,0.5461040747758928,435.0518430538891
12,22752.0,1085440.0,3.062216435583843e-08,-1.1760304825132866e-06,0.3571190321135578,0.5469938281254481,607.2467541247038

